Detecting Heegaard Floer homology solid tori

We show that a rational homology solid torus is a Heegaard Floer homology solid torus if and only if it has a Dehn filling with a non-separating 2-sphere. Using this, we characterize Seifert fibered Heegaard Floer solid tori.

==> META-INF/calibre_bookmarks.txt <==
encoding=json+base64:
W3sicG9zIjogImVwdWJjZmkoLzQvMi80LzIvMi8yLzJbUzFdLzE2W1MxLlRobXRoZW9yZW0zXS80W1Mx
LlRobXRoZW9yZW0zLnAxXS8yLzE6NDU5KSIsICJwb3NfdHlwZSI6ICJlcHViY2ZpIiwgInRpbWVzdGFt
cCI6ICIyMDI1LTAyLTEzVDIwOjEwOjA4LjI4Mzk2NSswMDowMCIsICJ0eXBlIjogImxhc3QtcmVhZCJ9
XQ==
